On Accessibility Fairness in Intermodal Autonomous Mobility-on-Demand Systems

Research on the operation of mobility systems so far has mostly focused on minimizing cost-centered metrics such as average travel time, distance driven, and operational costs. Whilst capturing economic indicators, such metrics do not account for transportation justice aspects. In this paper, we present an optimization model to plan the operation of Intermodal Autonomous Mobility-on-Demand (I-AMoD) systems, where self-driving vehicles provide on-demand mobility jointly with public transit and active modes, with the goal to minimize the accessibility unfairness experienced by the population. Specifically, we first leverage a previously developed network flow model to compute the I-AMoD system operation in a minimum-time manner. Second, we formally define accessibility unfairness, and use it to frame the minimum-accessibility-unfairness problem and cast it as a linear program. We showcase our framework for a real-world case-study in the city of Eindhoven, NL. Our results show that it is possible to reach an operation that is on average fully fair at the cost of a slight travel time increase compared to a minimum-travel-time solution. Thereby we observe that the accessibility fairness of individual paths is, on average, worse than the average values obtained from flows, setting the stage for a discussion on the definition of accessibility fairness itself.

==> Reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers raised some technical concerns and questioned
the imposed assumptions. In particular, the authors assume
no congestion effects and no interactions with other
vehicles present in the transportation network which might
have some practical implications. The authors should revise
the paper
accordingly to accommdate the reviewers' comments and
suggestions.



==> Reviews/Review117.txt <==
Reviewer 1 of CTS 2024 submission 52

Comments to the author
======================

This paper addresses the problem of fair accessibility in
Intermodal Autonomous Mobility-on-Demand Systems. The
authors propose a problem formulation aimed at defining
optimal routes for transportation modes, considering both
accessibility and travel time.

The paper is well-written, easy to follow, and provides
some interesting insights about fair accessibility and the
minimization of travel time. However, before the paper can
be accepted, I believe the authors should consider the
following comments:

Although the definition of AMOD systems is known within
this specific community, I suggest that the authors provide
some examples of their use.

I am confused about what the authors mean by "Finally, we
model the possibility of customers switching transportation
modes..." Where do the authors model this probability?

The authors write that t_a is the time to traverse arc a.
However, do you assume the same travel time for all
different modes of transportation? I am not sure if this
captures reality.

Along the lines of comment 3, I am a bit confused about
what the authors mean when they say "t_a may represent the
time to change modes of transportation." Why is this
captured using the variable t_a that corresponds to arc a?
How is this related to the problem formulation? Please
clarify this point.

The authors denote the flow x_a^m related to region r.
However, the notation 'r' is not captured in x_a^m.

There is a vague point related to the variable m.
Initially, they define m \in M_r as the set containing all
the origin and destination nodes. Then, a few lines later,
they write: "How many people are related to region r and
demand m?" They probably mean the demand on the o-d pair,
but they define that with m. Why don't they use a_m? 

I find it unrealistic that the authors use the same
threshold Tmax for each mode of transportation. In reality,
when passengers are on the subway, they have different time
expectations to reach their destination compared to using a
bicycle.

The equation right before equation (6) is not numbered.

The authors propose equation (6) to convexify the
previously defined equation. However, even equality
preserves convexity. I think the authors should find a
different way to express what they want to underline.

The authors should explicitly define that the notation x^m
denotes the accumulation of flow along the o-d pair m.

The authors mention an "accessibility unfairness level of
u_r of a region r". I strongly believe the authors should
elaborate a bit more on this.

Under Problem 2, the authors probably have a typo. They
refer to Problem 3, which they have not defined yet

==> Reviews/Review119.txt <==
Reviewer 2 of CTS 2024 submission 52

Comments to the author
======================

In this paper, the authors present an approach for
autonomous mobility-on-demand by prioritizing accessibility
fairness in multi-modal transportation networks. They
formulate their problem assuming 100% control of vehicles
across multiple modes of transportation and consider no
interactions stemming from endogenous congestion. Their
core contribution is a scalable approach to solve the
routing problem across large networks by formulating it as
a linear programming problem.

While the paper poses an interesting problem and the
simulation results are promising for large networks, I
believe that the authors claims of a scalable multi-modal
approach are exaggerated. This is because their approach
seems to function only under very strong assumptions.
Specifically, I have the following concerns with the
practical aspects of the proposed approach:

1. The authors adopt a flow optimization framework,
assuming that demands can be distributed into continuous
flows across various arcs. Inherently, this assumes
sufficiently high demands to justify the use of a
continuous model rather than routing each vehicle
individually as is common in other mobility-on-demand
applications. 

However, a continuous model is then in direct conflict with
the assumption to not consider endogenous traffic
congestion unless the entire network has an extremely high
capacity.

2. The linearity of their formulation in Problem 3 is also
a direct consequence of their assumption that travel time
is unaffected by traffic congestion. 

It is unclear how their approach can scale in any practical
situations after considering such effects, as any
congestion-aware travel-time estimator, such as the BPR
function, would be non-linear in the flows.

3. Furthermore, the linearity of Problem 3 also stems from
the authors' definition of accessibility fairness as a
simple average of accessibilities. 

However, the average is typically considered to be a poor
measure of fairness as it is susceptible to large symmetric
deviations around the mean. Thus, it is much better to
utilize some notion of ``gap" between the maximum and
minimum accessibility across the network for this goal,
e.g., variance, Gini coefficient, or maximum difference. It
is again not clear how the current approach could scale in
this situation.

4. It is also strong to assume no interactions among the
controlled vehicles within the problem formulation and the
uncontrolled vehicles already present in the transportation
network.

In light of these concerns, I believe that the paper
studies an interesting problem, but the proposed solution
may be too simplistic to actually count as a scalable
multi-modal routing approach that prioritizes fairness. 

==> Reviews/Review121.txt <==
Reviewer 3 of CTS 2024 submission 52

Comments to the author
======================

This paper presents a method to utilize intermodal
autonomous mobility-on-demand systems that minimizes the
accessibility unfairness. Overall, the paper was easy to
follow and well structured. However, I have some major
concerns related to the contribution and methodology:

- More than half of the citations are self-citations or the
papers from the author's collaborators. I would strongly
suggest to diversify and properly show the existing
literature.
- The authors call it "intermodal AMoD systems," but AMoD
only refers to the self-driving vehicles and all the other
modes (public transportation, bicycles, walking) are not
on-demand mobility. Therefore, I think the authors should
consider different name for the system. For example, if big
portion of a trip given by the system is on walking,
cycling, or taking metro, technically it is incorrect to
call it AMoD or I-AMoD system.
- The authors assumed no endogenous congestion effect and
considered constant travel time for each arc. This would be
strong assumption for the vehicles (especially for AMoD
systems), because the system provides the solution with
flow, not for each vehicle, and the flow is generated for
all different trips (different origin-destination pairs).
It is critical part, since the authors claim the
contribution on scalability.
- I have a doubt if (8) is properly showing accessibility
unfairness. It is just weighted average. That is, if we
minimize (8), the optimal solution may want to minimize
accessibility of specific region (u_r) more than other
regions. Intuitively, this is opposite of minimizing
unfairness, if I am not misunderstanding the authors'
definition of fairness.
- Typos: Author defined Problem 2 and stated that "Problem
3 is an LP that …"
- I agree that Problem 2 is an LP and can easily solved,
but that's not because of any proposed algorithm or
methodology. I think it's because the authors designed the
problem in a simple way. I would recommend authors to
provide more detailed explanation if there is a novelty of
this formulation. 
- Since (10) is the objective function, it does not have to
be written in 'subject to' line in Problem 3.
- How does minimization of accessibility guarantee
minimization of unfairness in Problem 3? As I questioned
before, Problem 3 may yield better solution only for
specific o-d-pair, which may increase unfairness again. 

